Aspectuality Across Genre: A Distributional Semantics Approach

The interpretation of the lexical aspect of verbs in English plays a crucial role for recognizing textual entailment and learning discourse-level inferences. We show that two elementary dimensions of aspectual class, states vs. events, and telic vs. atelic events, can be modelled effectively with distributional semantics. We find that a verb's local context is most indicative of its aspectual class, and demonstrate that closed class words tend to be stronger discriminating contexts than content words. Our approach outperforms previous work on three datasets. Lastly, we contribute a dataset of human--human conversations annotated with lexical aspect and present experiments that show the correlation of telicity with genre and discourse goals.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2020.tex in pdflatex
README.txt	This file
colig.bst		BibTeX `coling' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
coling2020.pdf	PDF file for Coling 2020
coling2020.sty	LaTeX style file for Coling 2020
coling2020.tex	LaTeX sample file for Coling 2020
coling2020.bib	LaTeX bib file for Coling 2020


==> new_dataset_sketches.txt <==
# LOAD LCS AND CLASSIFY VERB ENTAILMENT DATASET
lcs = io.load_structured_resource('lcs_states_events_both.dill')

state_event_annotation = []
with open('../verb_entailment/VerbEntailmentAnnotated.csv') as in_file:
    for line in in_file:
        parts = line.strip().split(',')
        v1_anno = (parts[0] in lcs['states'] and parts[0] not in lcs['events']) or (parts[0] not in lcs['states'] and parts[0] in lcs['events'])
        v2_anno = (parts[1] in lcs['states'] and parts[1] not in lcs['events']) or (parts[1] not in lcs['states'] and parts[1] in lcs['events'])
        if (v1_anno and v2_anno):
            if (parts[0] in lcs['states']):
                v1_asp = 'STATE'
            else:
                v1_asp = 'EVENT'
            if (parts[1] in lcs['states']):
                v2_asp = 'STATE'
            else:
                v2_asp = 'EVENT'
            state_event_annotation.append(('{}-{}'.format(parts[0], v1_asp), '{}-{}'.format(parts[1], v2_asp), parts[-1]))
            #if (v1_asp == 'STATE' and v2_asp == 'EVENT'):# or (v1_asp == 'EVENT' and v2_asp == 'STATE'):
            #    print('STATE/EVENT', parts[0], parts[1], parts[2])
            #if (v2_asp == 'STATE' and v1_asp == 'EVENT'):
            #    print('EVENT/STATE', parts[0], parts[1], parts[2])
            if (parts[2] == '1'):
                print(state_event_annotation[-1])



# EXTRACT SINGLE PREDICATE ITEMS FROM LEVY DATASET

with open('all_new.txt') as in_file:
    for line in in_file:
        parts = line.strip().split('\t')
        p1 = parts[0]
        p2 = parts[1]
        l1 = len(p1.split(',')[1].split())
        l2 = len(p2.split(',')[1].split())
        if (l1 == 1 and l2 == 1):
            x += 1
            print(line.strip())

# EXTRACT ENTAILMENTS FROM WORDNET
from nltk.corpus import wordnet

entailments = []
for syn in wordnet.all_synsets(pos=wordnet.VERB):
    ent = syn.entailments()
    if (len(ent) > 0):
        for v in ent:
            if ('_' not in syn.name() and '_' not in v.name() and '-' not in syn.name() and '-' not in v.name()):
                entailments.append((syn.name(), v.name()))



==> preamble.txt <==
\documentclass[11pt,a4paper]{article}
\usepackage[hyperref]{emnlp2018}
\usepackage{times}
\usepackage{latexsym}
\usepackage{url}
\usepackage{subcaption}
\usepackage{graphicx}
\usepackage{placeins}
\usepackage{enumitem}
%\usepackage[draft]{hyperref}
%\usepackage{minibox}
%\usepackage{natbib}


\DeclareCaptionFont{tiny}{\tiny}

% Maths stuff
\usepackage{amsmath,amsthm,amssymb,amsfonts,mathtools}
\DeclareMathOperator*{\argmin}{\arg\!\min}
\DeclareMathOperator*{\argmax}{\arg\!\max}
\DeclarePairedDelimiter\floor{\lfloor}{\rfloor}
\DeclarePairedDelimiter\abs{\lvert}{\rvert}%

% More Table Control
\usepackage{tabularx}
\usepackage{multirow}
\usepackage{wrapfig}

% I can haz captionz
\usepackage[justification=justified,singlelinecheck=false]{caption}

% Algorithm stuff
\usepackage{algorithm}% http://ctan.org/pkg/algorithms
\usepackage{algpseudocode}% http://ctan.org/pkg/algorithmicx

\usepackage{tikz-dependency}
\usepackage{tikz}
\usetikzlibrary{positioning}
\definecolor {processblue}{cmyk}{0.96,0,0,0}

\newcommand\BibTeX{B{\sc ib}\TeX}
\newcommand{\textoverline}[1]{$\overline{\mbox{#1}}$}

% APTs
\newcommand{\APT}{%
	\textsc{Apt}}

% SensEmbed
\newcommand{\Sensembed}{%
	\textsc{Sens}\textsc{Embed}}

% EMNLP 2018
\newcommand\confname{EMNLP 2018}
\newcommand\conforg{SIGDAT}

%\bibliographystyle{emnlp2016}

